Improved Formalism for Precision Higgs Coupling Fits

Future e+e- colliders give the promise of model-independent determinations of the couplings of the Higgs boson. In this paper, we present an improved formalism for extracting Higgs boson couplings from e+e- data, based on the Effective Field Theory description of corrections to the Standard Model. We apply this formalism to give projections of Higgs coupling accuracies for stages of the International Linear Collider and for other proposed e+e- colliders.

==> CandV250.txt <==
   Higgs coupling fit w.  250 GeV 

    250 GeV,   2 ab-1    


 Added 39 measurements, ready to do the fit 


   Higgs boson coupling uncertainties   Delta g/g : 


   Higgs coupling errors : 

 bb     : 0.0104154
 cc     : 0.0178703
 gg     : 0.0160372
 WW     : 0.00652347
 tautau : 0.0116648
 ZZ     : 0.00662752
 gamgam : 0.0120746
 mumu   : 0.055323
 Z gam  : 0.0653975

     95% conf upper limits 

 inv    : 0.00303804
 other  : 0.0150497

   overall width and cross section errors   

 Higgs total width: 0.0237833
 sigma(ee->Zh)    : 0.00702314
 ALR(ee->Zh)      : 0.0901286
 bb/WW            : 0.00817451
 bb/ZZ            : 0.00819834
 WW/ZZ            : 0.000666531
 bb/tautau        : 0.00616331
 bb/gg            : 0.0126139
 bb/gamgam        : 0.0126638


numbering of variables

 1-  dg 	          2- dgprime	   3- dv	       4- d lambda	
 5-  cT	          6- cHE	           7- cHL	       8- cHLprime
 9-  c3W          10- 8cWB          11-8cBB       12- 8cWW
13- 	cH           14- cphib          15- cphic     16- cphig
17-  cphitau    18-cphimu       19-ainvis     20-aothere
21- CW            22-  CZ	



  22 x 22  Covariance matrix of the fit : 


<	1.75426e-07	-4.60052e-08	1.26742e-10	9.56146e-07	-1.65327e-07	-1.37075e-07	7.08063e-09	1.26756e-10	-2.20718e-09	-2.81411e-07	-2.15407e-07	-3.49359e-07	9.57008e-07	1.34558e-07	1.28167e-07	1.28167e-07	1.28167e-07	-6.6762e-08	-2.94016e-20	-6.83625e-09	-1.17758e-09	4.46518e-08	>

<	-4.60052e-08	2.04703e-08	-6.84685e-10	-2.02637e-07	4.62983e-08	3.54918e-08	-8.40751e-10	-6.84689e-10	7.08158e-10	7.33965e-08	5.05286e-08	9.28627e-08	-2.03787e-07	-3.97707e-08	-3.8401e-08	-3.8401e-08	-3.8401e-08	-1.68917e-07	7.96441e-21	4.83707e-10	-3.08276e-10	-1.27257e-08	>

<	1.26742e-10	-6.84685e-10	2.24985e-07	3.16509e-06	2.949e-08	-1.69923e-07	1.25884e-07	2.24985e-07	2.36085e-08	-1.69149e-07	1.12241e-07	-4.55704e-07	3.61531e-06	-3.38531e-07	-3.80881e-07	-3.80881e-07	-3.80881e-07	-5.12118e-07	-8.45903e-20	-6.7131e-08	2.29072e-07	2.27757e-07	>

<	9.56146e-07	-2.02637e-07	3.16509e-06	0.000129532	-1.55749e-06	-4.36615e-06	1.75093e-06	3.16509e-06	2.43357e-07	-5.62512e-06	-2.96481e-06	-8.39349e-06	0.000135858	-3.5744e-06	-4.43515e-06	-4.43515e-06	-4.43515e-06	-8.67017e-06	-1.35169e-18	-5.03686e-05	3.27811e-06	3.88504e-06	>

<	-1.65327e-07	4.62983e-08	2.949e-08	-1.55749e-06	2.65472e-07	1.68791e-07	6.74164e-08	2.949e-08	-4.38732e-09	3.92474e-07	4.91389e-07	2.87321e-07	-1.49854e-06	-2.29338e-07	-2.20685e-07	-2.20685e-07	-2.20685e-07	-3.85898e-07	1.76411e-20	1.16017e-08	1.77202e-08	-5.53053e-08	>

<	-1.37075e-07	3.54918e-08	-1.69923e-07	-4.36615e-06	1.68791e-07	3.02627e-07	-6.64622e-08	-1.69923e-07	-1.9379e-08	4.44933e-07	2.71333e-07	6.22158e-07	-4.70665e-06	1.25258e-07	1.71471e-07	1.71471e-07	1.71471e-07	3.43231e-07	8.71501e-20	6.22579e-08	-1.76043e-07	-2.32388e-07	>

<	7.08063e-09	-8.40751e-10	1.25884e-07	1.75093e-06	6.74164e-08	-6.64622e-08	1.55354e-07	1.25884e-07	-4.78227e-09	-8.04995e-09	2.51729e-07	-2.71993e-07	2.00286e-06	-1.83825e-07	-2.07419e-07	-2.07419e-07	-2.07419e-07	-3.46616e-07	-4.84892e-20	-4.24476e-08	1.30407e-07	1.06989e-07	>

<	1.26756e-10	-6.84689e-10	2.24985e-07	3.16509e-06	2.949e-08	-1.69923e-07	1.25884e-07	2.24984e-07	2.36085e-08	-1.69149e-07	1.12241e-07	-4.55703e-07	3.61531e-06	-3.38531e-07	-3.80881e-07	-3.80881e-07	-3.80881e-07	-5.12118e-07	-8.45916e-20	-6.7131e-08	2.29072e-07	2.27757e-07	>

<	-2.20718e-09	7.08158e-10	2.36085e-08	2.43357e-07	-4.38732e-09	-1.9379e-08	-4.78227e-09	2.36085e-08	2.94786e-08	-3.10442e-08	-1.97926e-08	-4.26571e-08	2.90594e-07	-3.83754e-08	-4.21479e-08	-4.21479e-08	-4.21479e-08	-4.51195e-08	-8.51076e-21	-5.41329e-09	2.34989e-08	2.7053e-08	>

<	-2.81411e-07	7.33965e-08	-1.69149e-07	-5.62512e-06	3.92474e-07	4.44933e-07	-8.04995e-09	-1.69149e-07	-3.10442e-08	8.14042e-07	7.0822e-07	9.14708e-07	-5.96371e-06	-2.40575e-08	3.08688e-08	3.08688e-08	3.08688e-08	-1.32516e-07	1.11542e-19	8.40182e-08	-1.79378e-07	-3.04762e-07	>

<	-2.15407e-07	5.05286e-08	1.12241e-07	-2.96481e-06	4.91389e-07	2.71333e-07	2.51729e-07	1.12241e-07	-1.97926e-08	7.0822e-07	1.20755e-06	2.10591e-07	-2.74185e-06	-3.88107e-07	-3.76326e-07	-3.76326e-07	-3.76326e-07	-9.28524e-08	-5.18864e-21	2.44419e-08	1.08999e-07	-5.12627e-08	>

<	-3.49359e-07	9.28627e-08	-4.55704e-07	-8.39349e-06	2.87321e-07	6.22158e-07	-2.71993e-07	-4.55703e-07	-4.26571e-08	9.14708e-07	2.10591e-07	1.63299e-06	-9.30663e-06	3.87745e-07	4.87034e-07	4.87034e-07	4.87034e-07	1.15258e-06	2.30509e-19	1.50498e-07	-4.72817e-07	-5.59116e-07	>

<	9.57008e-07	-2.03787e-07	3.61531e-06	0.000135858	-1.49854e-06	-4.70665e-06	2.00286e-06	3.61531e-06	2.90594e-07	-5.96371e-06	-2.74185e-06	-9.30663e-06	0.000143143	-4.44958e-06	-5.39466e-06	-5.39466e-06	-5.39466e-06	-9.91337e-06	-1.52106e-18	-5.05015e-05	3.73651e-06	4.34081e-06	>

<	1.34558e-07	-3.97707e-08	-3.38531e-07	-3.5744e-06	-2.29338e-07	1.25258e-07	-1.83825e-07	-3.38531e-07	-3.83754e-08	-2.40575e-08	-3.88107e-07	3.87745e-07	-4.44958e-06	6.82462e-05	6.25734e-05	6.25734e-05	6.25734e-05	1.42275e-05	1.03208e-19	2.3285e-05	-1.92559e-07	-2.70542e-07	>

<	1.28167e-07	-3.8401e-08	-3.80881e-07	-4.43515e-06	-2.20685e-07	1.71471e-07	-2.07419e-07	-3.80881e-07	-4.21479e-08	3.08688e-08	-3.76326e-07	4.87034e-07	-5.39466e-06	6.25734e-05	0.000278168	6.26371e-05	6.26371e-05	1.43333e-05	1.20243e-19	1.74071e-05	-2.36261e-07	-3.18411e-07	>

<	1.28167e-07	-3.8401e-08	-3.80881e-07	-4.43515e-06	-2.20685e-07	1.71471e-07	-2.07419e-07	-3.80881e-07	-4.21479e-08	3.08688e-08	-3.76326e-07	4.87034e-07	-5.39466e-06	6.25734e-05	6.26371e-05	0.000216012	6.26371e-05	1.43333e-05	1.20243e-19	3.52739e-06	-2.36261e-07	-3.18411e-07	>

<	1.28167e-07	-3.8401e-08	-3.80881e-07	-4.43515e-06	-2.20685e-07	1.71471e-07	-2.07419e-07	-3.80881e-07	-4.21479e-08	3.08688e-08	-3.76326e-07	4.87034e-07	-5.39466e-06	6.25734e-05	6.26371e-05	6.26371e-05	9.4887e-05	1.43333e-05	1.20243e-19	2.57799e-05	-2.36261e-07	-3.18411e-07	>

<	-6.6762e-08	-1.68917e-07	-5.12118e-07	-8.67017e-06	-3.85898e-07	3.43231e-07	-3.46616e-07	-5.12118e-07	-4.51195e-08	-1.32516e-07	-9.28524e-08	1.15258e-06	-9.91337e-06	1.42275e-05	1.43333e-05	1.43333e-05	1.43333e-05	0.00301494	2.01637e-19	4.65716e-06	-4.80946e-07	-2.82612e-07	>

<	-0	-0	-0	-0	-0	-0	-0	-0	-0	-0	-0	-0	-0	-0	-0	-0	-0	-0	3.27015e-06	-3.27015e-06	-0	-0	>

<	-6.83625e-09	4.83707e-10	-6.7131e-08	-5.03686e-05	1.16017e-08	6.22579e-08	-4.24476e-08	-6.7131e-08	-5.41329e-09	8.40182e-08	2.44419e-08	1.50498e-07	-5.05015e-05	2.3285e-05	1.74071e-05	3.52739e-06	2.57799e-05	4.65716e-06	-3.27015e-06	8.02483e-05	-6.63424e-08	-7.83018e-08	>

<	-1.17758e-09	-3.08276e-10	2.29072e-07	3.27811e-06	1.77202e-08	-1.76043e-07	1.30407e-07	2.29072e-07	2.34989e-08	-1.79378e-07	1.08999e-07	-4.72817e-07	3.73651e-06	-1.92559e-07	-2.36261e-07	-2.36261e-07	-2.36261e-07	-4.80946e-07	-8.6477e-20	-6.63424e-08	4.70989e-07	2.38493e-07	>

<	4.46518e-08	-1.27257e-08	2.27757e-07	3.88504e-06	-5.53053e-08	-2.32388e-07	1.06989e-07	2.27757e-07	2.7053e-08	-3.04762e-07	-5.12627e-08	-5.59116e-07	4.34081e-06	-2.70542e-07	-3.18411e-07	-3.18411e-07	-3.18411e-07	-2.82612e-07	-9.35962e-20	-7.83018e-08	2.38493e-07	4.73296e-07	>



 Linear dependences of observables on fit parameters 

 Z_W  
<	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0>
 Z_Z  
<	0	0	0	0	0	0	0	0	0	0.46304	0.06975	0.76848	0	0	0	0	0	0	0	0	0	0>
 Z_A  
<	0	0	0	0	0	0	0	0	0	-0.46304	0.23152	0.23152	0	0	0	0	0	0	0	0	0	0>
 Z_AZ  
<	0	0	0	0	0	0	0	0	0	-0.294727	-0.127077	0.421804	0	0	0	0	0	0	0	0	0	0>

  e 
<	0.23152	0.76848	0	0	0	0	0	0	0	-0.23152	0.11576	0.11576	0	0	0	0	0	0	0	0	0	0>
  g_L 
<	2.09386	-1.09386	0	0	0	0	1.86234	1.86234	0	-0.23152	-0.164773	1.04693	0	0	0	0	0	0	0	0	0	0>
  g_R 
<	-0.76848	1.76848	0	0	0	-2.15964	0	0	0	0.76848	0.266395	0.38424	0	0	0	0	0	0	0	0	0	0>
  g_W 
<	1	0	0	0	0	0	0	1	0	0	0	0.5	0	0	0	0	0	0	0	0	0	0>
  g_Z 
<	1.23152	-0.23152	0	0	0	0	0	0	0	0.06975	-0.034875	0.61576	0	0	0	0	0	0	0	0	0	0>

  m_W 
<	1	0	1	0	0	0	0	0	0	0	0	0.5	0	0	0	0	0	0	0	0	0	0>
  m_Z 
<	0.76848	0.23152	1	0	-0.5	0	0	0	0	0.23152	0.034875	0.38424	0	0	0	0	0	0	0	0	0	0>
  m_h 
<	0	0	1	0.5	0	0	0	0	0	0	0	0	-0.5	0	0	0	0	0	0	0	0	0>

  alpha^{-1} 
<	-0.46304	-1.53696	0	0	0	0	0	0	0	0.46304	-0.23152	-0.23152	0	0	0	0	0	0	0	0	0	0>
  G_F 
<	0	0	-2	0	0	0	0	2	0	0	0	0	0	0	0	0	0	0	0	0	0	0>
  A_l 
<	19.046	-19.046	0	0	0	14.3702	12.392	12.392	0	-6.65399	-2.86899	4.40952	0	0	0	0	0	0	0	0	0	0>
  Gamma_l 
<	2.51472	0.485276	1	0	-0.5	-1.84209	2.13617	2.13617	0	0.621443	0.0730995	1.91285	0	0	0	0	0	0	0	0	0	0>
  Gamma_Wl 
<	3	0	1	0	0	0	0	2	0	0	0	1.5	0	0	0	0	0	0	0	0	0	0>
  GammaW 
<	3	0	1	0	0	0	0	0	0	0	0	1.5	0	0	0	0	0	0	0	0	2	0>
  GammaZ 
<	2.68192	0.318084	1	0	-0.5	0	0	0	0	0.628796	0.0762699	1.24684	0	0	0	0	0	0	0	0	0	2>

  eta_W 
<	2	0	1	0	0	0	0	0	0	0	0	1	-0.5	0	0	0	0	0	0	0	0	0>
  eta_Z 
<	1.53696	0.46304	1	0	-2	0	0	0	0	0.46304	0.06975	0.76848	-0.5	0	0	0	0	0	0	0	0	0>
  eta_ZZ 
<	1.53696	0.46304	0	0	-6	0	0	0	0	0.46304	0.06975	0.76848	-1	0	0	0	0	0	0	0	0	0>
  eta_h 
<	0	0	1	1	0	0	0	0	0	0	0	0	-1.5	0	0	0	0	0	0	0	0	0>

  gZeff 
<	-0.1395	-0.46304	0	0	0	-0.650635	1.30127	-1.30127	0	0.1395	-0.06975	0.16177	0	0	0	0	0	0	0	0	0	0>
  kappaAeff 
<	2.22045e-16	-4.44089e-16	0	0	0	1.15964	1	-1	0	-1.11022e-16	-5.55112e-17	-0.412643	0	0	0	0	0	0	0	0	0	0>
  lambdaAeff 
<	0	0	0	0	0	0	0	0	-2.52607	0	0	0	0	0	0	0	0	0	0	0	0	0>

  aL 250 
<	3.0553	-0.645548	-0.305526	-0.357639	-1.70488	-0.691434	13.4018	13.4018	0	0.137461	-0.0972422	1.56038	-0.142361	0	0	0	0	0	0	0	0	0>
  aR 250 
<	0.528031	1.88172	-0.305526	-0.357639	-1.70488	-15.0239	1.04236	1.04236	0	1.0204	0.283453	0.97527	-0.142361	0	0	0	0	0	0	0	0	0>
  bL 250 
<	0	0	0	0	0	0	0	0	0	0.0985324	-1.83422	1.29015	0	0	0	0	0	0	0	0	0	0>
  bR 250 
<	0	0	0	0	0	0	0	0	0	0.864003	0.106769	0.194634	0	0	0	0	0	0	0	0	0	0>

  sigma nu nu h 250 e-Le+R 
<	4.4	0	-5.3	-1.85	0	0	-0.4	-4	0	0	0	1.98	0.85	0	0	0	0	0	0	0	0	0>
  sigma nu nu h 250 e-Re+L 
<	4.4	0	-5.3	-1.85	0	0	-0.4	-4	0	0	0	1.98	0.85	0	0	0	0	0	0	0	0	0>

 Gamma(h->bb) 
<	0	0	0	0	0	0	0	0	0	0	0	0	-1	2	0	0	0	0	0	0	0	0>
 Gamma(h->cc) 
<	0	0	0	0	0	0	0	0	0	0	0	0	-1	0	2	0	0	0	0	0	0	0>
 Gamma(h->gg) 
<	0	0	0	0	0	0	0	0	0	0	0	0	-1	0	0	2	0	0	0	0	0	0>
 Gamma(h->WW) 
<	-4.52	0	2.96	6.8	0	0	0	0	0	0	0	-3.01	-7.8	0	0	0	0	0	0	0	1.24	0>
 Gamma(h->tautau) 
<	0	0	0	0	0	0	0	0	0	0	0	0	-1	0	0	0	2	0	0	0	0	0>
 Gamma(h->ZZ) 
<	-4.36644	-1.89356	2.98	7.8	2.31	0	0	0	0	-1.75844	-0.286652	-2.67852	-8.8	0	0	0	0	0	0	0	0	1.34>
 Gamma(h->gamgam) 
<	-0.37392	3.07392	0.9	2.1	0	0	0	0	0	-245.411	122.706	122.056	-3.1	0	0	0	0	0	0	0	0	0>
 Gamma(h->mumu) 
<	0	0	0	0	0	0	0	0	0	0	0	0	-1	0	0	0	0	2	0	0	0	0>
 Gamma(h->Zgam) 
<	-5.606	3.106	1.1	4.8	3.25	0	0	0	0	-86.9757	-36.7777	120.826	-5.8	0	0	0	0	0	0	0	0	0>
 Gamma(h->invis) 
<	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0>
 Gamma(h->other) 
<	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0>
 Gamma(h) total 
<	-1.0946	-0.0375034	0.7176	1.67683	0.064935	0	0	0	0	-0.740629	0.219603	-0.254825	-2.67773	1.1538	0.058	0.172	0.128	0.0004	1	1	0.2666	0.03484>

  sigma Zhh  unpol 
<	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0>


==> CandV500.txt <==
   Higgs coupling fit w.  250 GeV 

    250 GeV,   2 ab-1    


 Added 80 measurements, ready to do the fit 


   Higgs boson coupling uncertainties   Delta g/g : 


   Higgs coupling errors : 

 bb     : 0.00545718
 cc     : 0.010932
 gg     : 0.0089212
 WW     : 0.00337739
 tautau : 0.00706249
 ZZ     : 0.00340574
 gamgam : 0.0101222
 mumu   : 0.0494855
 Z gam  : 0.0254875

     95% conf upper limits 

 inv    : 0.00279633
 other  : 0.011539

   overall width and cross section errors   

 Higgs total width: 0.0149807
 sigma(ee->Zh)    : 0.00608174
 ALR(ee->Zh)      : 0.0780476
 bb/WW            : 0.00430002
 bb/ZZ            : 0.00432595
 WW/ZZ            : 0.000527552
 bb/tautau        : 0.00465047
 bb/gg            : 0.00730114
 bb/gamgam        : 0.0102458


numbering of variables

 1-  dg 	          2- dgprime	   3- dv	       4- d lambda	
 5-  cT	          6- cHE	           7- cHL	       8- cHLprime
 9-  c3W          10- 8cWB          11-8cBB       12- 8cWW
13- 	cH           14- cphib          15- cphic     16- cphig
17-  cphitau    18-cphimu       19-ainvis     20-aothere
21- CW            22-  CZ	



  22 x 22  Covariance matrix of the fit : 


<	5.12134e-08	-1.33218e-08	-1.16832e-08	7.27552e-08	-4.19629e-08	-1.31058e-08	5.86478e-09	-1.16832e-08	-2.66726e-09	-6.51235e-08	-5.72897e-08	-7.40423e-08	4.98985e-08	5.09876e-08	6.63945e-08	5.67977e-08	8.32349e-08	-1.4414e-08	5.23717e-22	7.3024e-08	-1.54407e-08	-2.60909e-09	>

<	-1.33218e-08	1.17648e-08	1.49047e-09	1.1723e-08	1.39698e-08	3.37132e-09	-1.02667e-09	1.49046e-09	7.01065e-10	1.7582e-08	9.5185e-09	2.23622e-08	1.49331e-08	-1.60026e-08	-2.10248e-08	-1.77297e-08	-2.74243e-08	-1.33955e-07	-7.96282e-23	-2.37064e-08	2.43253e-09	-1.32432e-09	>

<	-1.16832e-08	1.49047e-09	1.21361e-08	-5.02007e-08	1.60489e-08	2.24111e-09	-3.5571e-09	1.2136e-08	3.2084e-09	1.46954e-08	2.96082e-08	1.74056e-10	-2.58683e-08	-2.99789e-08	-3.55211e-08	-2.89314e-08	-5.8062e-08	-1.15087e-08	-1.07177e-21	-5.77476e-08	1.13223e-08	7.60605e-09	>

<	7.27552e-08	1.1723e-08	-5.02007e-08	4.19318e-05	-2.38315e-07	-1.56996e-07	4.32998e-08	-5.02004e-08	-2.5411e-08	-3.51207e-07	-6.71617e-07	-5.3308e-08	4.18186e-05	3.1494e-07	-2.87153e-08	3.85794e-07	-1.46792e-06	-1.1853e-06	-1.76955e-20	-3.7326e-05	-4.43004e-08	3.30827e-08	>

<	-4.19629e-08	1.39698e-08	1.60489e-08	-2.38315e-07	8.76729e-08	1.87762e-08	9.51363e-09	1.60489e-08	1.10042e-09	1.09786e-07	1.48886e-07	6.52949e-08	-2.05969e-07	-9.61146e-08	-9.62107e-08	-9.77465e-08	-8.76725e-08	-2.61595e-07	-1.92151e-21	1.69362e-09	5.88568e-09	-1.32392e-08	>

<	-1.31058e-08	3.37132e-09	2.24111e-09	-1.56996e-07	1.87762e-08	8.42324e-09	2.54648e-09	2.24111e-09	-6.55503e-11	2.92486e-08	3.61595e-08	2.19011e-08	-1.52772e-07	-1.76922e-08	-1.35527e-08	-2.01975e-08	1.25329e-08	-1.73217e-08	-1.37811e-22	5.0169e-08	2.10494e-09	-3.61518e-09	>

<	5.86478e-09	-1.02667e-09	-3.5571e-09	4.32998e-08	9.51363e-09	2.54648e-09	1.58699e-08	-3.55711e-09	-3.65794e-09	1.92411e-08	4.36272e-08	-5.06569e-09	3.6358e-08	1.24795e-08	1.73413e-08	1.56441e-08	1.56367e-08	9.528e-09	-7.37228e-23	7.50834e-09	-3.22611e-09	-8.07689e-09	>

<	-1.16832e-08	1.49046e-09	1.2136e-08	-5.02004e-08	1.60489e-08	2.24111e-09	-3.55711e-09	1.2136e-08	3.2084e-09	1.46954e-08	2.96083e-08	1.7408e-10	-2.58681e-08	-2.99787e-08	-3.55209e-08	-2.89312e-08	-5.80619e-08	-1.15086e-08	-1.07063e-21	-5.77475e-08	1.13223e-08	7.60599e-09	>

<	-2.66726e-09	7.01065e-10	3.2084e-09	-2.5411e-08	1.10042e-09	-6.55503e-11	-3.65794e-09	3.2084e-09	6.69897e-09	-1.62116e-09	-2.41787e-09	-8.0815e-10	-1.90096e-08	-7.95918e-09	-9.47439e-09	-8.25495e-09	-1.25643e-08	-5.18317e-09	-2.12876e-22	-9.99083e-09	3.00298e-09	3.25158e-09	>

<	-6.51235e-08	1.7582e-08	1.46954e-08	-3.51207e-07	1.09786e-07	2.92486e-08	1.92411e-08	1.46954e-08	-1.62116e-09	1.65594e-07	2.17505e-07	1.04632e-07	-3.21487e-07	-1.02631e-07	-1.0032e-07	-1.07089e-07	-6.93895e-08	-4.06338e-07	-1.61454e-21	3.96037e-08	1.17491e-08	-2.14936e-08	>

<	-5.72897e-08	9.5185e-09	2.96082e-08	-6.71617e-07	1.48886e-07	3.61595e-08	4.36272e-08	2.96083e-08	-2.41787e-09	2.17505e-07	3.80126e-07	5.98326e-08	-6.13245e-07	-1.0037e-07	-7.68214e-08	-9.57743e-08	-2.7767e-08	1.5474e-07	-3.77334e-21	1.06233e-07	2.62436e-08	-2.1676e-08	>

<	-7.40423e-08	2.23622e-08	1.74056e-10	-5.3308e-08	6.52949e-08	2.19011e-08	-5.06569e-09	1.7408e-10	-8.0815e-10	1.04632e-07	5.98326e-08	1.50509e-07	-5.40769e-08	-6.85657e-08	-8.60346e-08	-8.18499e-08	-6.99168e-08	2.79091e-08	6.61374e-22	-1.55414e-08	-1.90166e-09	-1.67996e-08	>

<	4.98985e-08	1.49331e-08	-2.58683e-08	4.18186e-05	-2.05969e-07	-1.52772e-07	3.6358e-08	-2.58681e-08	-1.90096e-08	-3.21487e-07	-6.13245e-07	-5.40769e-08	4.18116e-05	5.71525e-08	-2.98299e-07	1.30037e-07	-1.7841e-06	-1.42157e-06	-1.98841e-20	-3.74459e-05	-2.16312e-08	4.82525e-08	>

<	5.09876e-08	-1.60026e-08	-2.99789e-08	3.1494e-07	-9.61146e-08	-1.76922e-08	1.24795e-08	-2.99787e-08	-7.95918e-09	-1.02631e-07	-1.0037e-07	-6.85657e-08	5.71525e-08	1.93851e-05	1.76817e-05	1.76717e-05	1.77e-05	7.5694e-06	1.39153e-21	6.27023e-06	1.20425e-07	1.53313e-08	>

<	6.63945e-08	-2.10248e-08	-3.55211e-08	-2.87153e-08	-9.62107e-08	-1.35527e-08	1.73413e-08	-3.55209e-08	-9.47439e-09	-1.0032e-07	-7.68214e-08	-8.60346e-08	-2.98299e-07	1.76817e-05	0.000108758	1.76853e-05	1.78247e-05	7.66332e-06	2.04222e-21	3.1751e-06	1.13208e-07	7.57259e-09	>

<	5.67977e-08	-1.77297e-08	-2.89314e-08	3.85794e-07	-9.77465e-08	-2.01975e-08	1.56441e-08	-2.89312e-08	-8.25495e-09	-1.07089e-07	-9.57743e-08	-8.18499e-08	1.30037e-07	1.76717e-05	1.76853e-05	6.92649e-05	1.76857e-05	7.57373e-06	6.46393e-22	-6.5388e-07	1.21149e-07	1.64094e-08	>

<	8.32349e-08	-2.74243e-08	-5.8062e-08	-1.46792e-06	-8.76725e-08	1.25329e-08	1.56367e-08	-5.80619e-08	-1.25643e-08	-6.93895e-08	-2.7767e-08	-6.99168e-08	-1.7841e-06	1.77e-05	1.78247e-05	1.76857e-05	3.76418e-05	7.92998e-06	4.15606e-21	6.78337e-06	8.71943e-08	-2.20482e-08	>

<	-1.4414e-08	-1.33955e-07	-1.15087e-08	-1.1853e-06	-2.61595e-07	-1.73217e-08	9.528e-09	-1.15086e-08	-5.18317e-09	-4.06338e-07	1.5474e-07	2.79091e-08	-1.42157e-06	7.5694e-06	7.66332e-06	7.57373e-06	7.92998e-06	0.00243694	-2.83812e-21	2.56444e-06	5.91173e-08	1.7427e-07	>

<	-0	-0	-0	-0	-0	-0	-0	-0	-0	-0	-0	-0	-0	-0	-0	-0	-0	-0	2.7705e-06	-2.7705e-06	-0	-0	>

<	7.3024e-08	-2.37064e-08	-5.77476e-08	-3.7326e-05	1.69362e-09	5.0169e-08	7.50834e-09	-5.77475e-08	-9.99083e-09	3.96037e-08	1.06233e-07	-1.55414e-08	-3.74459e-05	6.27023e-06	3.1751e-06	-6.5388e-07	6.78337e-06	2.56444e-06	-2.7705e-06	4.71757e-05	-6.63641e-08	-7.38776e-08	>

<	-1.54407e-08	2.43253e-09	1.13223e-08	-4.43004e-08	5.88568e-09	2.10494e-09	-3.22611e-09	1.13223e-08	3.00298e-09	1.17491e-08	2.62436e-08	-1.90166e-09	-2.16312e-08	1.20425e-07	1.13208e-07	1.21149e-07	8.71943e-08	5.91173e-08	-7.48744e-22	-6.63641e-08	2.48022e-07	1.28183e-08	>

<	-2.60909e-09	-1.32432e-09	7.60605e-09	3.30827e-08	-1.32392e-08	-3.61518e-09	-8.07689e-09	7.60599e-09	3.25158e-09	-2.14936e-08	-2.1676e-08	-1.67996e-08	4.82525e-08	1.53313e-08	7.57259e-09	1.64094e-08	-2.20482e-08	1.7427e-07	-3.8655e-22	-7.38776e-08	1.28183e-08	2.27338e-07	>



 Linear dependences of observables on fit parameters 

 Z_W  
<	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0>
 Z_Z  
<	0	0	0	0	0	0	0	0	0	0.46304	0.06975	0.76848	0	0	0	0	0	0	0	0	0	0>
 Z_A  
<	0	0	0	0	0	0	0	0	0	-0.46304	0.23152	0.23152	0	0	0	0	0	0	0	0	0	0>
 Z_AZ  
<	0	0	0	0	0	0	0	0	0	-0.294727	-0.127077	0.421804	0	0	0	0	0	0	0	0	0	0>

  e 
<	0.23152	0.76848	0	0	0	0	0	0	0	-0.23152	0.11576	0.11576	0	0	0	0	0	0	0	0	0	0>
  g_L 
<	2.09386	-1.09386	0	0	0	0	1.86234	1.86234	0	-0.23152	-0.164773	1.04693	0	0	0	0	0	0	0	0	0	0>
  g_R 
<	-0.76848	1.76848	0	0	0	-2.15964	0	0	0	0.76848	0.266395	0.38424	0	0	0	0	0	0	0	0	0	0>
  g_W 
<	1	0	0	0	0	0	0	1	0	0	0	0.5	0	0	0	0	0	0	0	0	0	0>
  g_Z 
<	1.23152	-0.23152	0	0	0	0	0	0	0	0.06975	-0.034875	0.61576	0	0	0	0	0	0	0	0	0	0>

  m_W 
<	1	0	1	0	0	0	0	0	0	0	0	0.5	0	0	0	0	0	0	0	0	0	0>
  m_Z 
<	0.76848	0.23152	1	0	-0.5	0	0	0	0	0.23152	0.034875	0.38424	0	0	0	0	0	0	0	0	0	0>
  m_h 
<	0	0	1	0.5	0	0	0	0	0	0	0	0	-0.5	0	0	0	0	0	0	0	0	0>

  alpha^{-1} 
<	-0.46304	-1.53696	0	0	0	0	0	0	0	0.46304	-0.23152	-0.23152	0	0	0	0	0	0	0	0	0	0>
  G_F 
<	0	0	-2	0	0	0	0	2	0	0	0	0	0	0	0	0	0	0	0	0	0	0>
  A_l 
<	19.046	-19.046	0	0	0	14.3702	12.392	12.392	0	-6.65399	-2.86899	4.40952	0	0	0	0	0	0	0	0	0	0>
  Gamma_l 
<	2.51472	0.485276	1	0	-0.5	-1.84209	2.13617	2.13617	0	0.621443	0.0730995	1.91285	0	0	0	0	0	0	0	0	0	0>
  Gamma_Wl 
<	3	0	1	0	0	0	0	2	0	0	0	1.5	0	0	0	0	0	0	0	0	0	0>
  GammaW 
<	3	0	1	0	0	0	0	0	0	0	0	1.5	0	0	0	0	0	0	0	0	2	0>
  GammaZ 
<	2.68192	0.318084	1	0	-0.5	0	0	0	0	0.628796	0.0762699	1.24684	0	0	0	0	0	0	0	0	0	2>

  eta_W 
<	2	0	1	0	0	0	0	0	0	0	0	1	-0.5	0	0	0	0	0	0	0	0	0>
  eta_Z 
<	1.53696	0.46304	1	0	-2	0	0	0	0	0.46304	0.06975	0.76848	-0.5	0	0	0	0	0	0	0	0	0>
  eta_ZZ 
<	1.53696	0.46304	0	0	-6	0	0	0	0	0.46304	0.06975	0.76848	-1	0	0	0	0	0	0	0	0	0>
  eta_h 
<	0	0	1	1	0	0	0	0	0	0	0	0	-1.5	0	0	0	0	0	0	0	0	0>

  gZeff 
<	-0.1395	-0.46304	0	0	0	-0.650635	1.30127	-1.30127	0	0.1395	-0.06975	0.16177	0	0	0	0	0	0	0	0	0	0>
  kappaAeff 
<	2.22045e-16	-4.44089e-16	0	0	0	1.15964	1	-1	0	-1.11022e-16	-5.55112e-17	-0.412643	0	0	0	0	0	0	0	0	0	0>
  lambdaAeff 
<	0	0	0	0	0	0	0	0	-2.52607	0	0	0	0	0	0	0	0	0	0	0	0	0>

  aL 250 
<	3.0553	-0.645548	-0.305526	-0.357639	-1.70488	-0.691434	13.4018	13.4018	0	0.137461	-0.0972422	1.56038	-0.142361	0	0	0	0	0	0	0	0	0>
  aR 250 
<	0.528031	1.88172	-0.305526	-0.357639	-1.70488	-15.0239	1.04236	1.04236	0	1.0204	0.283453	0.97527	-0.142361	0	0	0	0	0	0	0	0	0>
  bL 250 
<	0	0	0	0	0	0	0	0	0	0.0985324	-1.83422	1.29015	0	0	0	0	0	0	0	0	0	0>
  bR 250 
<	0	0	0	0	0	0	0	0	0	0.864003	0.106769	0.194634	0	0	0	0	0	0	0	0	0	0>
  aL 500 
<	2.97108	-0.670922	0.159694	-0.0702312	-1.65008	-2.76574	53.6071	53.6071	0	0.112087	-0.101064	1.51827	-0.429769	0	0	0	0	0	0	0	0	0>
  aR 500 
<	0.443808	1.85635	0.159694	-0.0702312	-1.65008	-60.0956	4.16945	4.16945	0	0.995027	0.279631	0.933159	-0.429769	0	0	0	0	0	0	0	0	0>
  bL 500 
<	0	0	0	0	0	0	0	0	0	0.0565795	-2.18906	1.35019	0	0	0	0	0	0	0	0	0	0>
  bR 500 
<	0	0	0	0	0	0	0	0	0	0.910152	0.100475	0.128587	0	0	0	0	0	0	0	0	0	0>

  sigma nu nu h 250 e-Le+R 
<	4.4	0	-5.3	-1.85	0	0	-0.4	-4	0	0	0	1.98	0.85	0	0	0	0	0	0	0	0	0>
  sigma nu nu h 250 e-Re+L 
<	4.4	0	-5.3	-1.85	0	0	-0.4	-4	0	0	0	1.98	0.85	0	0	0	0	0	0	0	0	0>
  sigma nu nu h 500 e-Le+R 
<	5.15	0	-2.05	-0.6	0	0	-0.2	-6.6	0	0	0	2.185	-0.4	0	0	0	0	0	0	0	0	0>
  sigma nu nu h 500 e-Re+L 
<	5.15	0	-2.05	-0.6	0	0	-0.2	-6.6	0	0	0	2.185	-0.4	0	0	0	0	0	0	0	0	0>

 Gamma(h->bb) 
<	0	0	0	0	0	0	0	0	0	0	0	0	-1	2	0	0	0	0	0	0	0	0>
 Gamma(h->cc) 
<	0	0	0	0	0	0	0	0	0	0	0	0	-1	0	2	0	0	0	0	0	0	0>
 Gamma(h->gg) 
<	0	0	0	0	0	0	0	0	0	0	0	0	-1	0	0	2	0	0	0	0	0	0>
 Gamma(h->WW) 
<	-4.52	0	2.96	6.8	0	0	0	0	0	0	0	-3.01	-7.8	0	0	0	0	0	0	0	1.24	0>
 Gamma(h->tautau) 
<	0	0	0	0	0	0	0	0	0	0	0	0	-1	0	0	0	2	0	0	0	0	0>
 Gamma(h->ZZ) 
<	-4.36644	-1.89356	2.98	7.8	2.31	0	0	0	0	-1.75844	-0.286652	-2.67852	-8.8	0	0	0	0	0	0	0	0	1.34>
 Gamma(h->gamgam) 
<	-0.37392	3.07392	0.9	2.1	0	0	0	0	0	-245.411	122.706	122.056	-3.1	0	0	0	0	0	0	0	0	0>
 Gamma(h->mumu) 
<	0	0	0	0	0	0	0	0	0	0	0	0	-1	0	0	0	0	2	0	0	0	0>
 Gamma(h->Zgam) 
<	-5.606	3.106	1.1	4.8	3.25	0	0	0	0	-86.9757	-36.7777	120.826	-5.8	0	0	0	0	0	0	0	0	0>
 Gamma(h->invis) 
<	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0>
 Gamma(h->other) 
<	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0>
 Gamma(h) total 
<	-1.0946	-0.0375034	0.7176	1.67683	0.064935	0	0	0	0	-0.740629	0.219603	-0.254825	-2.67773	1.1538	0.058	0.172	0.128	0.0004	1	1	0.2666	0.03484>

  sigma Zhh 500  unpol 
<	10.5968	-0.256835	1.56	-1.39	-10.67	-53.4984	65.8583	65.8583	0	9.49272	1.00528	20.4332	-2.19	0	0	0	0	0	0	0	0	0>

